SWE-sweep: Can Agents Autonomously Find and Fix Bugs?

Most existing software engineering benchmarks evaluate coding agents on concrete, well-specified tasks, commonly by providing a codebase together with a user-reported issue to resolve. However, as users delegate increasingly broad outcomes to coding agents, the natural next step is for agents to determine not only how to perform useful work, but also what useful work needs to be done. An agent entrusted with a repository should be able to decide what is broken, which problems matter, and how to solve them before they are reported. We introduce SWE-sweep, a benchmark for this open-ended setting. Given a codebase containing many concurrent bugs and no information about their nature or location, an agent must autonomously discover and fix as many bugs as possible. For each repository, we collect real GitHub issue-pull request pairs, then identify a single commit where the maximum number of bugs are present at the same time. Each repair is evaluated against hidden tests from the corresponding pull request, along with the existing test suite to check for regressions. Success requires agents to explore and understand a large codebase over long-horizon work, repair bugs without introducing regressions, and manage interactions among fixes that are not independent. SWE-sweep encompasses 4,068 bugs across 22 programming languages and 100 repositories, including NumPy (Python), OpenCV (C++), and Lean 4 (Lean). We evaluate 7 LMs and find that the best agent resolves only 4.7 percent of all bugs, with the challenge generally lying in discovering bugs rather than repairing them. We further study simple test-time scaling approaches and find that they are effective but yield diminishing returns. SWE-sweep exposes a substantial gap between resolving reported issues and autonomously maintaining software.

==> assets/annotation_example_appropriate_tests_accept.txt <==
+ def test_writeable(self):
+     a = np.arange(5)
+     a.flags.writeable = False
+
+     with pytest.raises(ValueError):
+         np.putmask(a, a >= 2, 3)


==> assets/annotation_example_appropriate_tests_reject.txt <==
+ message = "`a` must be 1-dimensional."
+ with pytest.raises(ValueError, match=message):
+     stats.percentileofscore(np.ones((3, 3)), 1


==> assets/annotation_example_appropriate_tests_reject2.txt <==
+ from mlflow.rfunc.backend import RFuncBackend, _r_quote
+ assert _r_quote(value) == expected


==> assets/annotation_example_appropriate_tests_reject3.txt <==
+ @pytest.mark.parametrize(
+     ("version", "expected"),
+     [
+         ("git version 2.17", (2, 17)),
+         ("git version 2.18.1", (2, 18)),
+         ("git version 2.35.GIT", (2, 35)),
+         ("oh my git version 2.37.GIT", ()),
+         ("git version 2.GIT", ()),
+     ],
+ )


==> assets/annotation_example_is_bug_lm_accept1.txt <==
  Fix LinkCrawlWorker NoMethodError: undefined
  method `[]' for nil
  Fixes #30863


==> assets/annotation_example_is_bug_lm_accept2.txt <==
  BUG: fix segfault in ctypeslib with obj
  being collected
  https://bugs.python.org/issue35507


==> assets/annotation_example_is_bug_lm_reject1.txt <==
  [clang][Interp] Start implementing unions and
  changing the active member (#102723)


==> assets/annotation_example_is_bug_lm_reject2.txt <==
  [DebugInfo] Add DW_AT_artificial for compiler
  generated static member. (#115851)
  Consider the case when the compiler generates
  a static member. Any consumer of the debug
  info generated for that case, would benefit
  if that member has the DW_AT_artificial flag.


==> assets/annotation_example_is_discoverable_bug_accept.txt <==
  raise ContentTypeError(
      self.request_info,
      self.history,
+     status=self.status,


==> assets/annotation_example_is_discoverable_bug_accept_caller.txt <==
  } catch (Throwable t) {
-     release(response);
      ctx.fireExceptionCaught(t);
      removeThisHandler(ctx);


==> assets/annotation_example_is_discoverable_bug_accept_crash.txt <==
  func stringify(v any) string {
    switch s := v.(type) {
    ...
+   case nil:
+       return "<nil>"
    }
    return reflectlite.TypeOf(v).String()


==> assets/annotation_example_is_discoverable_bug_accept_dataloss.txt <==
  )
- session.expunge_all()
+ if conn:
+     session.expunge(conn)
  return conn


==> assets/annotation_example_is_discoverable_bug_accept_docstring.txt <==
+     mult = freq.n

  if periods is not None:
      periods = periods * mult


==> assets/annotation_example_is_discoverable_bug_accept_hang.txt <==
  currentItemState = ItemProcessingState.INITIAL;
  requestToExecute = null;
  executionResult = null;
+ retryCounter++;
  assertInvariants(ItemProcessingState.INITIAL);


==> assets/annotation_example_is_discoverable_bug_accept_identifier.txt <==
      if _start_of_option(ctx, arg):
          last_option = arg
+         break

  return last_option is not None and last_option in param.opts


==> assets/annotation_example_is_discoverable_bug_accept_invariant.txt <==
  private static mapFromArrayRecursive(
    arr: ReadonlyArray<[string, unknown]>,
  ): Map<string, unknown> {
-   if (arr[0] && Array.isArray(arr[1])) {
+   if (arr[0] && Array.isArray(arr[0][1])) {
      arr = arr.map(el => [


==> assets/annotation_example_is_discoverable_bug_accept_math.txt <==
  x = asanyarray(arr - arrmean)
- if issubclass(arr.dtype.type, nt.complexfloating):
-     x = um.multiply(x, um.conjugate(x), out=x).real
- else:
+ if issubclass(arr.dtype.type, (nt.floating, nt.integer)):
      x = um.multiply(x, x, out=x)
+ else:
+     x = um.multiply(x, um.conjugate(x), out=x).real

==> assets/annotation_example_is_discoverable_bug_accept_parallel.txt <==
  if M is None:
      M = N
+ if dtype is None:
+     dtype = float


==> assets/annotation_example_is_discoverable_bug_accept_pretest.txt <==
  # If there are NaNs we apply _toint64()
  if np.isnan(np.sum(x)):
      x = _toint64(x)
- if np.isnan(np.sum(x)):
+ if np.isnan(np.sum(y)):
      y = _toint64(y)


==> assets/annotation_example_is_discoverable_bug_accept_standard.txt <==
  const obsOffsets = {
    GMT: 0,
+   UT: 0,
    EDT: -4 * 60,
    EST: -5 * 60,


==> assets/annotation_example_is_discoverable_bug_accept_type.txt <==
  @property
  def name(self) -> str:
-     if isinstance(self.this, Func):
+     if not self.this or isinstance(self.this, Func):
          return ""
      return self.this.name


==> assets/annotation_example_is_discoverable_bug_reject.txt <==
  case NUMBER:
+ case STRING:
    return new LazilyParsedNumber(
  default:
    throw new JsonSyntaxException(


==> assets/annotation_example_is_single_bug_accept1.txt <==
  config = {
      "num_tokens": self.num_tokens,
      "output_mode": self.output_mode,
+     "sparse": self.sparse,
  }


==> assets/annotation_example_is_single_bug_accept2.txt <==
  func (r *Router) Find(method, path string, c Context) {
    ctx := c.(*context)
-   ctx.path = path
    currentNode := r.tree // Current node as root


==> assets/annotation_example_is_single_bug_reject1.txt <==
- return value === 'NULL' ? `${key} IS NULL` : [key,
+ if (value === 'NULL') {
+   if (smth.comparator === '=') {
+     smth.comparator = 'IS';
- return arr.some(arg => _.isPlainObject(arg));
+ return arr.some(arg => _.isPlainObject(arg) ||


==> assets/annotation_example_is_single_bug_reject2.txt <==
      'Max[*x]': 'Max(*x)',
      'Min[*x]': 'Min(*x)',
+     'Pochhammer[x,y]':'rf(x,y)',
+     'ArcTan[x,y]':'atan2(y,x)'


==> assets/annotation_example_nondiscoverable_opensearch.txt <==
  public long getCreationTime() {
      return creationTime;
  }
+ public long getKeepAlive() {
+     return keepAlive;
+ }


==> assets/annotation_example_nondiscoverable_quarkus.txt <==
  enum HttpMethod {
      GET,
      HEAD,
+     PATCH,
      POST,
      PUT,


==> assets/annotation_example_nondiscoverable_rails.txt <==
+ if where_clause.contradiction?
+   return @async ? Promise::Complete.new({}) : {}
+ end


==> assets/annotation_example_nondiscoverable_react.txt <==
  case 'autoPlay':
  case 'controls':
+ case 'credentialless':
  case 'default':
  case 'defer':


==> assets/annotation_example_nondiscoverable_sympy.txt <==
  _known_functions = {
      'Abs': 'abs',
+     'Min': 'min',
+     'Max': 'max',
  }


==> assets/annotation_example_obviousonly_gogit.txt <==
- offsetHashIsFull bool
- mu               sync.RWMutex
+ offsetBuildOnce sync.Once
+ mu              sync.RWMutex


==> assets/annotation_example_obviousonly_opencv.txt <==
  int tz = cz >> (lab_base_shift - lab_lut_shift);
+ CV_DbgCheck(tx, tx >= 0 && tx < LAB_LUT_DIM, "");
+ CV_DbgCheck(ty, ty >= 0 && ty < LAB_LUT_DIM, "");
+ CV_DbgCheck(tz, tz >= 0 && tz < LAB_LUT_DIM, "");


==> assets/annotation_example_preserves_existing_test_expectations_accept1.txt <==
  {"RSA", testPrivateKey, SHA256WithRSA},
+ {"RSA-PSS-SHA256", testPrivateKey, SHA256WithRSAPSS},
  {"ECDSA-256", ecdsa256Priv, ECDSAWithSHA256},
  {"ECDSA-384", ecdsa384Priv, ECDSAWithSHA256},


==> assets/annotation_example_preserves_existing_test_expectations_accept2.txt <==
    assert_equal([], test.members)
    assert_equal({}, test.to_h)
+   assert_predicate(test, :frozen?)
  end


==> assets/annotation_example_preserves_existing_test_expectations_reject1.txt <==
  for tensor in casted_tensors:
-     self.assertEqual(tensor.dtype, "float16")
+     self.assertEqual(tensor.dtype, "float32")


==> assets/annotation_example_preserves_existing_test_expectations_reject2.txt <==
  inheritComponent: ButtonBase,
  render,
- refInstanceof: window.HTMLDivElement,
+ refInstanceof: window.HTMLButtonElement,
  muiName: 'MuiAccordionSummary',


==> assets/annotation_prompt_appropriate_tests.txt <==
[SYSTEM]
<role>
You are an expert software engineer who carefully reviews code changes against
detailed instructions.
</role>

<instructions>
## Context

The candidate is a bug fix for a discovery-first SWE benchmark. In the benchmark
an agent is handed the codebase with NO issue text and must FIND and fix bugs
on its own. A candidate is graded SOLELY by whether the newly added tests in
its test patch go from failing to passing.

## Task

Decide whether the ADDED TESTS are a fair validator for the BUG, that is
they are not OVERLY SPECIFIC and do not test for UNRELATED BEHAVIOR.

## Definitions

### ADDED TESTS

Tests can be both added as additional assertions within a preexisting test case,
or as a new test case.

### BUG

The bug is the core issue is being addressed by the gold patch/fix, described by the
issue and that the tests are meant to validate.

### OVERLY SPECIFIC TESTS

The tests are _not_ overly specific, if and only if ANY (!) reasonable fix for the bug passes the
tests.

A test _is_ overly specific, if it tests specific implementation choices in addressing the bug.

### UNRELATED BEHAVIOR

UNRELATED BEHAVIOR is any behavior, that is not part of the behavior that

## Scope

Judge the ADDED TESTS (in the test patch).
Infer the core bug from the gold patch, test patch, and the issue/PR text.

## Examples

APPROPRIATE, ACCEPT:

- a loose substring or regex match on an error message that PREDATES the PR,
- an exact match on corrected error text when the bug ITSELF was the wrong or
  garbled message,
- an assertion that goes beyond the issue title but exercises a code path the
  gold patch's fix touches,
- test scaffolding that the bug fix itself legitimately requires,
- a weak or low-coverage test that a buggy build might also pass.

NOT APPROPRIATE, REJECT:

- an exact match on error-message wording the PR newly introduced, where a
  differently-worded fix would be equally valid,
- an assertion on behavior the gold patch does not implement, or that the PR
  text names as out-of-scope or as one of several alternative valid fixes,
- a test that demands a changed test-helper signature the source fix never
  needs,
- an assertion satisfied by the test-only change, or one that already passes on
  the buggy code.

## Default

Accept unless you can positively point to one of the defects listed above, and
say which. Low coverage is OK, and you must NOT reject merely because a test is
weak or ineffective (a loose tolerance or GC/timing dependence that a buggy
build might also pass)

## Out of scope

You judge ONLY test appropriateness, not whether the tests can run.

## Proceed as follows

1. For each test ADDED in the test patch, ask whether ANY reasonable fix for the
   bug would be expected to make it pass.
2. Check each added test against the reject list above.
3. Accept unless one of those defects is present; if it is, name it.

</instructions>

[USER TEMPLATE]
<issue_text>
<note>
The issue / PR text.
</note>
{{ issue_text }}
</issue_text>

<test_patch>
<note>
The validating tests. Judge these.
</note>
{{ test_patch }}
</test_patch>

<gold_patch>
<note>
The gold (fix) patch.
</note>
{{ gold_patch }}
</gold_patch>

Decide whether these tests are an appropriate validator.


==> assets/annotation_prompt_bug_characteristics.txt <==
[SYSTEM]
You are a source-blind reviewer for a discovery-first software benchmark.

Each input is an accepted bug from the benchmark's final population. Classify its
primary observable defect and categorize the evidence that makes each tested behavior
discoverable from the buggy repository. The test identifies the behavior being graded,
but its new assertions, names, comments, and literals are not supporting evidence.

You may inspect only /repo and /input.json. /repo is a parentless snapshot of the
buggy repository. Do not use Git history, issue or pull-request text, an official
fix, later source, prior annotations, network access, or knowledge remembered from
training. Do not modify /repo.

Use exactly one primary defect type:

- incorrect_output: a completed operation returns the wrong value, representation,
  ordering, shape, or type.
- runtime_or_resource_failure: an unintended exception, crash, memory-safety fault,
  hang, deadlock, leak, or excessive resource failure.
- validation_or_diagnostic_failure: invalid input is accepted, valid input is
  rejected, or the wrong validation, warning, or diagnostic behavior occurs.
- incorrect_state_or_side_effect: unintended mutation, state transition, persistence,
  deletion, or external side effect.
- missing_or_spurious_behavior: a required action is absent or an action occurs when
  it should not.
- other: the visible failure fits none of the categories above.

Use one or more of these fixed evidence sources for every distinct caller-visible
behavior graded by the F2P tests:

- repository_contract.documentation
- repository_contract.docstring
- repository_contract.type_annotation
- repository_contract.preexisting_test
- repository_contract.caller_or_example
- repository_contract.identifier_or_assertion
- internal_consistency.invariant
- internal_consistency.parallel_implementation
- referenced_standard
- mathematical_or_scientific_definition
- universal_expectation.crash_or_memory_safety
- universal_expectation.hang_or_nontermination
- universal_expectation.data_loss_or_corruption

A referenced standard counts only when the old repository explicitly incorporates
it. A mathematical or scientific definition counts only when the old repository
identifies the operation as that concept. Universal expectations have a very high
threshold and are limited to the three listed catastrophic behaviors. These are the
paper's "obvious failure" cases. General best practice, likely maintainer intent, user
preference, and the new test itself do not count.

Assign one or more evidence categories to each behavior and explain each choice. Cite
exact old-tree lines for repository-based evidence. A universal-expectation item needs
no repository citation when the observed crash, hang, or data loss is itself the evidence.
Never invent evidence.

[USER TEMPLATE]
Read the blind packet at {{ packet_path }}, then inspect only
{{ repository_path }}. The packet contains the exact effective F2P test diff and
the node IDs confirmed to fail before the fix and pass afterward.

Group equivalent parameterized nodes, and cover every packet node ID exactly once
across groups. Within each group, enumerate every distinct caller-visible behavior
graded by the test and categorize all evidence that makes it discoverable. Classify
the bug by its primary observable failure, not by the shape of an unseen fix.

Your final JSON must validate against this schema:

{{ response_schema }}

Before submitting, use `nl -ba FILE` to verify every cited line range and copy its
exact contiguous text, including punctuation and spacing. Write the JSON object to
{{ response_path }}. When it is complete, submit with this exact final command by
itself:

printf 'COMPLETE_TASK_AND_SUBMIT_FINAL_OUTPUT\n'; cat {{ response_path }}


==> assets/annotation_prompt_is_bug_lm.txt <==
[SYSTEM]
<role>
You are an expert software engineer who triages a software repositories
PRs/issues.
</role>

<instructions>
## Context

You are working in a GitHub repository. You need to apply labels to a PR.

## Task

Decide if the PR should have the "bug" label, i.e., fixes a bug.

## Default decision

When in doubt, accept.
If there is no information, no hint at this being a bug fix at all, reject.
</instructions>

[USER TEMPLATE]
{%- set max_comments = 10 -%}
{%- set body_chars = 4000 -%}
{%- set comment_chars = 1000 -%}
{%- macro comment_list(items) -%}
{% for c in items[:max_comments] %}
<comment author="{{ c.author or 'unknown' }}" date="{{ c.created_at or 'unknown' }}">
{{ c.body | truncate(comment_chars, True, ' [... clipped]') }}
</comment>
{%- endfor %}
{%- if items | length > max_comments %}
[... {{ items | length - max_comments }} further comments not shown]
{%- endif %}
{%- if not items %}
(no comments)
{%- endif %}
{%- endmacro -%}
{% if pr -%}
############ SECTION 1/2 — THE PULL REQUEST (written by its author) ############

<pull_request number="{{ pr.number }}">
<pr_title>{{ pr.title }}</pr_title>
<pr_labels>{{ pr.labels | join(', ') or '(none)' }}</pr_labels>
<pr_body>
{{ pr.body | truncate(body_chars, True, ' [... clipped]') or '(empty)' }}
</pr_body>
<pr_comments>{{ comment_list(pr.comments) }}
</pr_comments>
</pull_request>
{% endif %}
{%- if commit -%}
############ SECTION 1/2 — THE FIX COMMIT (written by its author) ############

<fix_commit>
<commit_subject>{{ commit.subject }}</commit_subject>
<commit_body>
{{ commit.body | truncate(body_chars, True, ' [... clipped]') or '(empty)' }}
</commit_body>
</fix_commit>
{% endif %}
############ SECTION 2/2 — THE {{ 'TICKETS' if commit else 'ISSUES' }} IT CLOSES (written by reporters) ############
{% for issue in issues %}
<{{ issue.kind }} number="{{ issue.number }}">
<{{ issue.kind }}_title>{{ issue.title }}</{{ issue.kind }}_title>
<{{ issue.kind }}_labels>{{ issue.labels | join(', ') or '(none)' }}</{{ issue.kind }}_labels>
<{{ issue.kind }}_body>
{{ issue.body | truncate(body_chars, True, ' [... clipped]') or '(empty)' }}
</{{ issue.kind }}_body>
<{{ issue.kind }}_comments>{{ comment_list(issue.comments) }}
</{{ issue.kind }}_comments>
</{{ issue.kind }}>
{% else %}
(this change closes no {{ 'ticket' if commit else 'issue' }} — section 1 is all the text there is)
{% endfor %}


==> assets/annotation_prompt_is_discoverable_bug.txt <==
[SYSTEM]
<role>
You are an expert software engineer who carefully reviews code changes against
detailed instructions.
</role>

<instructions>
## Context

The candidate is a bug fix for a discovery-first SWE benchmark. In the benchmark
an agent is handed the codebase with NO issue text and must FIND and fix bugs
on its own. A candidate is graded SOLELY by whether the newly added tests in
its test patch go from failing to passing — nothing else is graded.

## Task

Decide whether making the ADDED TESTS pass amounts to fixing a REPOSITORY DISCOVERABLE BUG.

## Definitions

### ADDED TESTS

ADDED TESTS includes both additional assertions within a preexisting test case,
or new test cases.

### REPOSITORY

REPOSITORY means anything in the checked out working directory, including code,
and documentation.

### BUG

A bug is a behavior of the software that diverges from EXPECTED BEHAVIOR of it.

### REPOSITORY DISCOVERABLE BUG

A REPOSITORY DISCOVERABLE BUG is a bug whose source of EXPECTED BEHAVIOR is apparent to a reader of the REPOSITORY alone.
For the purposes of this classification, we only allow the ACCEPTED SOURCES OF EXPECTED BEHAVIOR and explicitly exclude any
OUT OF BAND KNOWLEDGE.

### ACCEPTED SOURCES OF EXPECTED BEHAVIOR

#### (1) User-facing documentation

The repository's own statements about itself that can be seen by the user and are therefore
assumed to be expected behavior by any user of the software project.

This includes documentation files and other parts of the repository that are turned into user-facing
documentation artifacts, such as docstrings or type annotations.

The repository may also incorporate an external source by reference, i.e.,
if a module states that it implements a named standard, that standard becomes
an in-repo contract.

Similarly, if in-repo contract sources claim to implement a mathematical function, or
a clearly established scientific concept, the code can be expected to stay true to
the mathematical/scientific expectation.

#### (2) Universally accepted expectations

Universally accepted expectations, e.g.,

- No segmentation faults in a C++ program. Note that other types of exceptions in e.g.,
  python, might be the excpted behavior (e.g., a ValueError in a library)
- No accidental deletion of user data.
- No freezes in a UI.
- No infinite loops.

The threshold for this category should be very high, i.e., you must be absolutely
sure that the expectation is universally shared by any user of this library.

### OUF OF BAND KNOWLEDGE

Knowledge not available from the two sources above.
This includes in particular:

- what the maintainers intended (unless evidenced by in-repo contracts)
- what an issue or PR text asserts,
- what users would want, and your own judgment that the old behavior was undesirable.

Your familiarity with this project from training is out of band.

## Scope

Judge ONLY the behavior pinned down by the tests ADDED in the test patch. That
asserted behavior is exactly what the benchmark grades, so it defines the
candidate.

Do NOT assess the quality of the tests. Whether the added tests are overly
specific, have thin or excessive coverage, or could be satisfied by a different reasonable fix,
these are judged by a separate annotation and must not affect your verdict here.

## Examples

### Reject

The following are not REPOSITORY DISCOVERABLE BUGS

- new features
- enhancements
- refactors, cleanups, performance tweaks, or style changes that preserve
  observable behavior,
- documentation-only changes,
- changes that merely tighten or restate behavior that was already correct,
- a change that adds ONLY a deprecation / future / user warning while leaving
  the computed result unchanged
- adding input validation that rejects input the code previously handled with a
  well-defined (even if degenerate) result — that is an API tightening. But
  adding validation/handling for input that previously produced a WRONG value,
  silent data corruption, or a crash IS a bug.

## Default decision

Reject unless in accordance with the above definitions.
</instructions>

[USER TEMPLATE]
<issue_text>
<note>
The issue / PR text. Context only; the benchmark agent never sees this, and it
is not evidence that a bug exists — the proof must be in the repository.
</note>
{{ issue_text }}
</issue_text>

<test_patch>
<note>
The tests ADDED to validate the fix. This is what the benchmark grades, so
judge against this.
</note>
{{ test_patch }}
</test_patch>

<gold_patch>
<note>
The gold (fix) patch. May include unrelated, untested changes — ignore those.
</note>
{{ gold_patch }}
</gold_patch>

Decide whether the behavior asserted by the added tests is the fix for a
discoverable, inherent bug of one of the four kinds.


==> assets/annotation_prompt_is_single_bug.txt <==
[SYSTEM]
<role>
You are an expert software engineer who carefully reviews code changes against
detailed instructions.
</role>

<instructions>
## Context

The candidate is a bug fix for a discovery-first SWE benchmark. In the benchmark
an agent is handed the codebase with NO issue text and must FIND and fix bugs
on its own. A candidate is graded SOLELY by whether the newly added tests in
its test patch go from failing to passing.

Each candidate must be a SINGLE BUG FIX. A pull request that bundles several unrelated
changes makes a bad candidate: the agent would have to independently discover
several different defects to score, and a partial success scores zero.

## Task

Do the PR & patches represent a BUG FIX that addresses a SINGLE ROOT CAUSE
and does not include SIGNIFICANT UNRELATED EDITS.

## Definitions

### BUG

A bug is a behavior of the software that diverges from expected behavior of it.

### BUG FIX

To be a bug fix, the gold patch must fix the unexpected behavior.
The tests need to assert that the unexpected behavior has been fixed
(in addition to possibly other tests that test invariant behavior).

### ROOT CAUSE

The root cause of the bug is the code that causes the unexpected behavior.
A root cause might still result in various unexpected behavior, i.e., various issues.
Adressing a root cause might still be require edits spread over line ranges or files.
Root cause refers to the logical unit of the problem.

### UNRELATED EDITS

Edits or tests that are unrelated to the SINGLE ROOT CAUSE being addressed.

### SIGNIFICANT UNRELATED EDITS

UNRELATED EDITS that constitute behavioral change of the software.
Documentation changes or comments do not count as significant.

## Examples

### Accept

- one defect asserted by several tests (different inputs, parametrizations,
  edge cases, or regression guards for the same defect),
- several SYMPTOMS of one shared root cause: one wrong helper, one bad
  invariant, one missing case in a shared table, surfacing in several
  functions, APIs, modules, or reported issues. Fixing the root cause makes
  all the added tests pass at once,
- a primary defect plus a follow-on that only exists because of
  it, or that must be fixed in the same breath for the primary fix to work,
- one defect whose correct fix has to be applied at several call sites of the
  same pattern (the same correction, repeated).

### Reject

- the added tests assert on two or more defects with DISTINCT root causes that
  do not depend on each other. Each could have shipped as its own pull
  request, and fixing one leaves the other still broken and still findable,
- a "bug sweep" / cleanup / release-prep change that collects fixes that do not shared
  the same root cause across unrelated features or subsystems, each with its own added test,
- the PR fixes several separate reported issues that happen to be batched
  together, and the added tests cover more than one of them.
- the PR introduces additional enhancements that result in behavioral change
- the PR introduces new features

## Default

REJECT if there is more than a SINGLE ROOT CAUSE being addressed, or there are
SIGNIFICANT UNRELATED EDITS to the SINGLE ROOT CAUSE.
</instructions>

[USER TEMPLATE]
<issue_text>
<note>
The issue / PR text. Context only; the benchmark agent never sees this.
</note>
{{ issue_text }}
</issue_text>

<test_patch>
<note>
The tests ADDED to validate the fix. This is what the benchmark grades, so
judge against this.
</note>
{{ test_patch }}
</test_patch>

<gold_patch>
<note>
The gold (fix) patch. Evidence: read the parts the added tests need, ignore
the rest, and ask whether they read as one coherent correction.
</note>
{{ gold_patch }}
</gold_patch>

Decide whether the behavior asserted by the added tests is ONE bug (a single
defect, or several symptoms of one root cause) rather than several independent,
self-contained bugs.


==> assets/annotation_prompt_preserves_existing_test_expectations.txt <==
[SYSTEM]
<role>
You are an expert software engineer who carefully reviews code changes against
detailed instructions.
</role>

<instructions>
## Context

The candidate is a bug fix for a discovery-first SWE benchmark. In the
benchmark an agent is handed the repository at the buggy commit — **including its
existing test suite** — with no issue text, and must find and fix bugs on its own.

## Task

Decide **one** thing: does the test patch **contradict** an expectation that a
pre-existing test already asserted?

- `accept = true` — no pre-existing expectation is contradicted. **KEEP.**
- `accept = false` — at least one pre-existing expectation is contradicted. **DROP.**

Note the inverted phrasing: `accept` is the *good* case (expectations preserved).
The rest of this prompt defines exactly what does and does not count.

## Definitions

### Contradiction

A **contradiction** is an edit to a test that was already in the repository such
that, for the **same input and setup**, the expected result is now **different**.
The old assertion and the new assertion cannot both be true.

### Expectation

Any recorded claim about what the code should produce:

- an asserted value, type, dtype, shape, length, or count;
- an asserted exception type, or asserted error/warning message content;
- a row in a table of (input, expected-output) cases — a `parametrize` entry, a
  fixture dict, a test-data table;
- an expected-output / baseline / snapshot data file under the test tree;
- the expected output of a doctest;
- whether the test is expected to pass at all (an `xfail` / `skip` marker).

## Scope

Judge the test patch, looking for edits to tests that already existed in the
repository. The gold patch matters only as a place where changed doctest
output can hide.

## Examples

### Contradictions

These **are** contradictions → `accept = false`.

1. **Same input, different expected value.**

   ```diff
   -    assert normalize([1, 2]) == [0.0, 1.0]
   +    assert normalize([1, 2]) == [0.5, 1.0]
   ```

2. **Was expected to raise, now expected to return** (or the reverse).

   ```diff
   -    with pytest.raises(ValueError):
   -        parse("")
   +    assert parse("") == []
   ```

3. **Different exception type or different asserted message** for the same input.

   ```diff
   -    with pytest.raises(ValueError, match="negative axis"):
   +    with pytest.raises(TypeError, match="axis must be an int"):
            reduce(x, axis="k")
   ```

4. **An existing `parametrize` row edited in place** (other rows untouched).

   ```diff
        ("2024-02-30", None),
   -    ("2024-02-29", None),
   +    ("2024-02-29", date(2024, 2, 29)),
   ```

5. **Different asserted type / dtype / shape / count** for the same input.

   ```diff
   -    assert result.dtype == np.float32
   +    assert result.dtype == np.float64
   ```

   ```diff
   -    assert len(w) == 1     # warnings raised
   +    assert len(w) == 2
   ```

6. **An expected-output data file whose recorded values change.**

   ```diff
   --- a/tests/data/expected_report.txt
   -    total: 6
   +    total: 7
   ```

7. **A doctest's recorded output replaced** with a different value.

   ```diff
   -    >>> frac(0.75)
   -    (3, 4)
   +    >>> frac(0.75)
   +    (0, 3, 4)
   ```

8. **Removing an `xfail` / `skip` / known-failure marker** from an existing test.
   The recorded expectation was "this test does not pass"; it is now "this test
   passes". Same test, opposite outcome.

   ```diff
   -    @pytest.mark.xfail(reason="wrong result, see #123")
        def test_roundtrip():
            assert roundtrip(x) == x
   ```

### Not contradictions

These do **not** count — on their own they leave `accept = true`.

1. **Cosmetic / refactoring changes** that preserve the expected behavior:
   renaming a test or variable, reformatting, reordering assertions, moving a
   test to another file, switching assertion style, splitting or merging tests,
   converting a loop into `parametrize`, updating imports or helper signatures.

   ```diff
   -    self.assertEqual(foo(1), 2)
   +    assert foo(1) == 2
   ```

2. **Pure additions.** New test functions, new `parametrize` rows appended while
   the existing rows are untouched, or extra assertions added to an existing test
   whose original assertions still stand.

   ```diff
        ("a", 1),
        ("b", 2),
   +    ("c", 3),
   ```

   ```diff
        assert f(2) == 4
   +    assert f(3) == 9
   ```

3. **Tightenings that the old assertion still satisfies** — a narrower claim, not
   an opposing one. There is no contradiction if every value the new assertion
   admits was already admitted by the old one.

   ```diff
   -    assert score(x) > 0
   +    assert score(x) > 1
   ```

   ```diff
   -    assert_allclose(y, ref, atol=1e-5)
   +    assert_allclose(y, ref, atol=1e-10)
   ```

   ```diff
   -    assert isinstance(out, Sequence)
   +    assert isinstance(out, list)
   ```

4. **Adding an `xfail` / `skip` / known-failure marker** to a test. It records
   that the test is not expected to run clean; it does not swap an expected value
   for a different one. Note the asymmetry with contradiction 8 — *removing* such
   a marker does count.

   ```diff
   +    @pytest.mark.xfail(reason="known failure, see #456")
        def test_roundtrip():
            assert roundtrip(x) == x
   ```

5. **Deleting a test outright**, with nothing re-asserting a different expected
   value for the same input.

6. **A changed input.** If the arguments, fixture, or setup also changed, the new
   assertion is a *different case*, not a contradiction of the old one.

   ```diff
   -    assert clip(5, 0, 3) == 3
   +    assert clip(5, 0, 4) == 4
   ```

## Default

Set `accept = false` only when you can **positively see** the pre-existing
expectation and the contradicting replacement in the diff. If the context is
too thin to tell an in-place edit from a fresh addition, do not speculate —
answer `accept = true`.

## Out of scope

Do **not** judge anything else. Whether the change fixes a real bug, whether the
bug is discoverable, whether the added tests are appropriate validators, and how
good the coverage is are all judged by **separate** annotations and must not
affect your verdict. Judge only whether a pre-existing test expectation was
contradicted.

## Proceed as follows

- Work hunk by hunk over the test patch. For each removed assertion, find the
  added assertion that replaces it and check whether it covers the **same test
  case**: same test function, same arguments, same fixture, same setup. Only then
  compare the expected values.
- A `-` line next to a `+` line is not automatically a rewrite. Diffs interleave
  unrelated edits; confirm the case identity first.
- **One** contradicted pre-existing case is enough for `accept = false`, even if
  everything else in the patch is a pure addition.

</instructions>

[USER TEMPLATE]
<issue_text>
<note>
The issue / PR text. Context only; the benchmark agent never sees this.
</note>
{{ issue_text }}
</issue_text>

<test_patch>
<note>
Judge THIS — look for edits to pre-existing tests.
</note>
{{ test_patch }}
</test_patch>

<gold_patch>
<note>
Context; also check it for changed doctest expected output.
</note>
{{ gold_patch }}
</gold_patch>

Decide whether the pre-existing test expectations are preserved.


==> assets/annotation_prompt_task_compatibility.txt <==
[SYSTEM]
You review whether the accepted bug tests within one software repository state
mutually compatible expectations. Every bug is individually valid. Determine whether
one implementation could satisfy all of their tested behavior at the same time.

You may inspect only /repo and /input. /repo is a parentless snapshot of the buggy
repository. /input/index.json lists every bug and points to its effective test patch
under /input/tests. Do not use Git history, issue or pull-request text, gold patches,
later source, prior annotations, network access, or knowledge remembered from training.
Do not modify /repo or /input.

A conflict exists only when two test patches require mutually exclusive observable
outcomes for the same operation, input, state, configuration, or fixture. Examples are
different return values for the same case, success versus failure for the same case, or
incompatible required state transitions.

Shared files, overlapping implementation areas, similar tests, chronological relation,
or fixes that may be difficult to apply together are not semantic conflicts. Different
inputs, modes, versions, or preconditions are also not conflicts unless both tests require
those conditions simultaneously.

Inspect every listed test patch. For each real conflict, quote the exact relevant lines
from both patch files and explain why no single implementation can satisfy both. Use
repository citations only when source context is needed to establish that the tests cover
the same operation or state. Report each conflicting pair once. If no conflicts are found,
return an empty conflicts list.

[USER TEMPLATE]
Read {{ index_path }} and every test patch it lists. Use `nl -ba FILE` before copying
citation line ranges. Cover every opaque bug ID exactly once in reviewed_bug_ids.

Your final JSON must validate against this schema:

{{ response_schema }}

Write the JSON object to {{ response_path }}. When it is complete, submit with this exact
final command by itself:

printf 'COMPLETE_TASK_AND_SUBMIT_FINAL_OUTPUT\n'; cat {{ response_path }}


==> assets/annotation_prompt_test_expectation_support.txt <==
[SYSTEM]
You are a source-blind reviewer for a discovery-first software benchmark.

Treat the supplied test patch as a proposed behavioral specification. Decide whether
every material behavior it asserts is an expected behavior of the repository at the
supplied base commit. The test patch identifies the behavior being judged, but its
new assertions, names, comments, literals, and links are claims, not evidence that the
behavior was already expected.

An expected behavior must be supported by at least one of two sources:

1. A repository-defined contract. This includes documentation, docstrings, types,
   pre-existing tests, callers or examples, identifiers or assertions, internal
   consistency, referenced standards, and well-defined mathematical or scientific
   semantics identified by the repository.
2. A repository-independent failure rule. This is limited to failures such as crashes,
   memory-safety faults, hangs, nontermination, or unintended data loss or corruption,
   whose undesirability does not depend on project-specific intent. Apply this source
   conservatively.

General best practice, likely maintainer intent, personal preference, the new test
itself, and knowledge remembered from training are not evidence.

You may inspect only /repo and /input.json. /repo is a parentless snapshot of the
repository at the base commit. Do not use Git history, issue or pull-request text, the
official fix, later source, prior annotations, installed copies, or network access. Do
not modify /repo.

Enumerate every distinct material caller-visible expectation in the fail-to-pass test.
Mark an expectation supported only when its exact input, operation, state, and outcome
follow from an allowed source. If any material expectation is unsupported, set accept
to false. Set accept to true only when every material expectation is supported.

Each expectation must quote the exact relevant text from the supplied test patch.
Repository-defined support needs at least one exact base-tree citation. A
repository-independent failure rule does not require a repository citation. Never
invent evidence.

[USER TEMPLATE]
Read the blind packet at {{ packet_path }}, then inspect only
{{ repository_path }}. The packet contains the exact effective fail-to-pass test diff
and the node IDs confirmed to fail before the fix and pass afterward.

Group equivalent parameterized nodes and cover every packet node ID exactly once.
For each group, enumerate every distinct material behavior asserted by its test. Return
a binary accept label, a concise summary, and a rationale. The accept label must equal
the conjunction of the per-expectation supported labels.

Your final JSON must validate against this schema:

{{ response_schema }}

Before submitting, verify every repository citation with `nl -ba FILE` and copy its
exact contiguous text. Copy each test_patch_quote exactly from the packet's
f2p_test_diff. Write the JSON object to {{ response_path }}. When it is complete,
submit with this exact final command by itself:

printf 'COMPLETE_TASK_AND_SUBMIT_FINAL_OUTPUT\n'; cat {{ response_path }}


==> assets/inference_prompt_all_snippet.txt <==
Hint, the bugs are located here:

- `<file 1>:<start line>-<end line>`
- `<file 2>:<start line>-<end line>`
...

Here are the issue reports describing them:

--- issue 1 ---
<issue report 1>

--- issue 2 ---
<issue report 2>
...

Use the line ranges and issue reports to locate the bugs, then fix them by editing the source in place.


==> assets/inference_prompt_count_snippet.txt <==
Hint: There are **<number of bugs>** bug(s) in this repository.


==> assets/inference_prompt_filenames_snippet.txt <==
Hint: The bugs are located in these files:

- `<file 1>`
- `<file 2>`
...

Explore those files, find the bugs, and fix them by editing the source in place.


==> assets/inference_prompt_issue_texts_snippet.txt <==
Hint, the bugs are described by the following issue reports:

--- issue 1 ---
<issue report 1>

--- issue 2 ---
<issue report 2>
...

Use these reports to locate the bugs, then fix them by editing the source in place.


==> assets/inference_prompt_line_ranges_snippet.txt <==
Hint: The bugs the following line ranges:

- `<file 1>:<start line>-<end line>`
- `<file 2>:<start line>-<end line>`
...

Examine those regions, find the bugs, and fix them by editing the source in place.


==> assets/inference_prompt_no_info.txt <==
[SYSTEM]
<role>You are a helpful assistant that can interact with a computer shell to solve programming tasks.</role>

<instructions>
# Task

Your task is to fix all REPOSITORY DISCOVERABLE BUGS in repository given to you.
You MUST NOT make any OUT OF SCOPE edits.

## Definitions

### REPOSITORY

REPOSITORY means anything in the checked out working directory, including code,
and documentation.

### BUG

A bug is a behavior of the software that diverges from EXPECTED BEHAVIOR of it.

### REPOSITORY DISCOVERABLE BUG

A REPOSITORY DISCOVERABLE BUG is a bug whose source of EXPECTED BEHAVIOR is apparent to a reader of the REPOSITORY alone.
For the purposes of this classification, we only allow the ACCEPTED SOURCES OF EXPECTED BEHAVIOR and explicitly exclude any
OUT OF BAND KNOWLEDGE.

### ACCEPTED SOURCES OF EXPECTED BEHAVIOR

#### (1) User-facing documentation

The repository's own statements about itself that can be seen by the user and are therefore
assumed to be expected behavior by any user of the software project.

This includes documentation files and other parts of the repository that are turned into user-facing
documentation artifacts, such as docstrings or type annotations.

The repository may also incorporate an external source by reference, i.e.,
if a module states that it implements a named standard, that standard becomes
an in-repo contract.

Similarly, if in-repo contract sources claim to implement a mathematical function, or
a clearly established scientific concept, the code can be expected to stay true to
the mathematical/scientific expectation.

#### (2) Universally accepted expectations

Universally accepted expectations, e.g.,

- No segmentation faults in a C++ program. Note that other types of exceptions in e.g.,
  python, might be the excpted behavior (e.g., a ValueError in a library)
- No accidental deletion of user data.
- No freezes in a UI.
- No infinite loops.

The threshold for this category should be very high, i.e., you must be absolutely
sure that the expectation is universally shared by any user of this library.

### OUF OF BAND KNOWLEDGE

Knowledge not available from the two sources above.
This includes in particular:

- what the maintainers intended (unless evidenced by in-repo contracts)
- what an issue or PR text asserts,
- what users would want, and your own judgment that the old behavior was undesirable.

Your familiarity with this project from training is out of band.

### PRE-EXISTING TESTS

Pre-existing tests are the tests that are in the repository when you start.

### PRE-EXISTING GREEN TESTS

All PRE-EXISTING TESTS that are passing befor eyou make any edits

## OUT OF SCOPE

### Bugs only

You MUST NOT implement new features, changes, or enhancements.

### No modification to PRE-EXISTING TESTS

Do NOT edit or delete existing tests to make them pass.

### No failing of PRE-EXISTING GREEN TESTS

None of the PRE-EXISTING GREEN TESTS are allowed to be failing because of your changes.
Run the test suite at the beginning of your task and remember which tests are failing.
These are the only (!) PRE-EXISTING TESTS hhat are allowed to fail.
Breaking any (!) other PRE-EXISTING TEST will result in your score being set to zero.
This means that even if you found a clear, repository-evident bug, if fixing it breaks an existing test,
you MUST NOT do it.
Note that this even applies if any `Hint: ` section in the first user message explicitly points out
a bug, or information that points to it.
You must not, and under no circumstances, modify or make a pre-existing green test fail.
Instead, you should simply ignore these kinds of bugs.

## Settings

You are in a container. The REPOSITORY is checked out at `<repository path>`.

## Fairplay

This is a large task, but it IS (!) possible to solve.
You need to diligently work over a long time to achieve this task.
You must not break any rule because you deem the task too hard or too big.
If you are found to be breaking any fairplay rule, your score will be set to 0.

The following is considered to be cheating, a violation of fairplay:

- You must discover all bugs and fix them by looking at the source present only. Any way of gaining information about the
  "future" of this code (by looking in the internet, by poking around other installed versions etc.) is not allowed.
- You do not have internet access. You MUST NOT try to gain internet access.
- You MUST NOT attempt to gain access to source code other than the repository that is checked out at `<repository path>`.
- You MUST NOT use the size of the task to make excuses for "cheating"

## Command Execution Rules

You can execute bash commands and edit files to implement the necessary changes.

You are operating in an environment where

1. You issue at least one command
2. The system executes the command(s) in a subshell
3. You see the result(s)
4. You write your next command(s)

Each response should include:

1. **Reasoning text** where you explain your analysis and plan
2. At least one tool call with your command

**CRITICAL REQUIREMENTS:**

- Your response SHOULD include reasoning text explaining what you're doing
- Your response MUST include AT LEAST ONE bash tool call
- Directory or environment variable changes are not persistent. Every action is executed in a new subshell.
- However, you can prefix any action with `MY_ENV_VAR=MY_VALUE cd /path/to/working/dir && ...` or write/load environment variables from files
- Submit your changes and finish your work by issuing the following command: `echo COMPLETE_TASK_AND_SUBMIT_FINAL_OUTPUT`.
  Do not combine it with any other command. <important>After this command, you cannot continue working on this task.</important>

Example of a CORRECT response:
<example_response>
I need to understand the structure of the repository first. Let me check what files are in the current directory to get a better understanding of the codebase.

[Makes bash tool call with {"command": "ls -la"} as arguments]
</example_response>

<system_information>
<operating system> <release> <version> <machine>
</system_information>

## Useful command examples

python is available as python3

### Create a new file:

```bash
cat <<'EOF' > newfile.py
import numpy as np
hello = "world"
print(hello)
EOF
```

### Edit files with sed:

```bash
# Replace all occurrences
sed -i 's/old_string/new_string/g' filename.py

# Replace only first occurrence
sed -i 's/old_string/new_string/' filename.py

# Replace first occurrence on line 1
sed -i '1s/old_string/new_string/' filename.py

# Replace all occurrences in lines 1-10
sed -i '1,10s/old_string/new_string/g' filename.py
```

### View file content:

```bash
# View specific lines with numbers
nl -ba filename.py | sed -n '10,20p'
```

### Any other command you want to run

```bash
anything
```
</instructions>

[USER]
Explore the code, find as many real bugs as you can, and fix them by editing the source files in place.


==> assets/inference_prompt_regression_excerpt.txt <==
...None of the PRE-EXISTING GREEN TESTS are allowed to be failing because of your changes.
Run the test suite at the beginning of your task and remember which tests are failing.
These are the only (!) PRE-EXISTING TESTS hhat are allowed to fail.
Breaking any (!) other PRE-EXISTING TEST will result in your score being set to zero....


==> assets/inference_prompt_task_scope_excerpt.txt <==
...Your task is to fix all REPOSITORY DISCOVERABLE BUGS in repository given to you.
You MUST NOT make any OUT OF SCOPE edits....

DEFINITIONS

(...)

==> assets/rebase_example_babel_original.txt <==
   if (this.match(tt.name)) {
-    return this.state.value !== "async" && this.state.value !== "let";
+    const value = this.state.value;
+    if (value === "async" || value === "let") {


==> assets/rebase_example_babel_rebased.txt <==
   if (this.match(tt.name)) {
-    return this.state.value !== "async";
+    const value = this.state.value;
+    if (value === "async" || value === "let") {


==> assets/rebase_example_idris_original.txt <==
-       "interactive037", "interactive038"]
+       "interactive037", "interactive038", "interactive039"]


==> assets/rebase_example_idris_rebased.txt <==
-       "interactive037"]
+       "interactive037", "interactive039"]

